Light hadron, Charmonium(-like) and Bottomonium(-like) states

Hadron physics represents the study of strongly interacting matter in all its manifestations and the understanding of its properties and interactions. The interest on this field has been revitalized by the discovery of new light hadrons, charmonium- and bottomonium-like states. I review the most recent experimental results from different experiments.

==> readme.txt <==
Class file for Pramana journal requiring latex2e. 
The files in this bundle are:

Files:
---------
Essential files
    ias2.cls
    pramana.bst
    cuted.sty (required for twocolumn option: part of sttools bundle)
    flushend.sty (required for twocolumn option: part of sttools bundle)
    mkbibrecord (required only if one uses bibtex and wants to create a 
                    record of bib files)

Optional (example files)
    example.tex
    example.pdf
    blankfig.eps
    blankfig.pdf
    widefig.eps
    widefig.pdf
    references.bib
    readme.txt

For installation and usage check the example.pdf file. To create the pdf
file from the src tex file run the following commands

pdflatex example.tex
bibtex example
pdflatex example.tex
pdflatex example.tex

(Note: In the 2nd command the filename is without an extension.)


Packages required:
--------------------
times, amsmath, natbib, a4wide (Standard packages)
cuted, flushend (both these packages are required only for twocolumn
    option. Both of them are part of sttools package bundle.)


Changes with respect to old pramana class file:
----------------------------------------------------
*) Using a4wide package to make text cover more area of the page.
*) Equations, tables, figures appear centered oriented (default latex
    behaviour).
*) Replaced \myeqn, \eqnreset by subequations environment 
*) \abstract{} replaced by abstract environment
*) jrinf.not requires only text, no formatting.
*) \mark{{}{}} command changed to \headmark{}{}



